Discovering bursts revisited: guaranteed optimization of the model parameters

One of the classic data mining tasks is to discover bursts, time intervals, where events occur at abnormally high rate. In this paper we revisit Kleinberg's seminal work, where bursts are discovered by using exponential distribution with a varying rate parameter: the regions where it is more advantageous to set the rate higher are deemed bursty. The model depends on two parameters, the initial rate and the change rate. The initial rate, that is, the rate that is used when there are no burstiness was set to the average rate over the whole sequence. The change rate is provided by the user. We argue that these choices are suboptimal: it leads to worse likelihood, and may lead to missing some existing bursts. We propose an alternative problem setting, where the model parameters are selected by optimizing the likelihood of the model. While this tweak is trivial from the problem definition point of view, this changes the optimization problem greatly. To solve the problem in practice, we propose efficient ($1 + \epsilon$) approximation schemes. Finally, we demonstrate empirically that with this setting we are able to discover bursts that would have otherwise be undetected.

==> burstlength2.dat <==
50 20.21 16.79
55 17.72 12.85
60 21.6 15.2
65 19.71 15.23
70 18.66 15.6
75 14.35 12.87
80 17.53 17.48
85 15.42 13.57
90 19.24 18.92
95 13.39 15.29
100 14.24 14.78
105 20.19 18.08
110 18.06 22.63
115 16.83 17.36
120 17.54 19.51
125 18.03 19.03
130 18.04 25.23
135 16.69 21.39
140 15.53 27.62
145 15.66 18.85
150 18.43 27.93
155 15.47 29.71
160 13.11 32.19
165 18.34 32.86
170 18.68 34.13
175 16.66 39.28
180 19.0 39.59
185 16.07 43.08
190 20.47 49.58
195 16.07 48.34
200 15.48 50.39
205 15.06 51.55
210 16.01 59.56
215 16.47 61.41
220 15.62 75.16
225 15.86 65.46
230 16.46 70.0
235 18.76 82.3
240 18.54 93.01
245 15.24 96.81
250 17.77 97.45


==> exp_tests.dat <==
5 2.321928 2477 11.274378
7 2.807355 7598 12.891404
13 3.700440 25960 14.664003
24 4.584963 95147 16.537871
46 5.523562 363357 18.471028
91 6.507795 1419172 20.436618
179 7.483816 5608292 22.419130
357 8.479780 22296511 24.410315
712 9.475733 88912882 26.405889
1421 10.472691 355105395 28.403672


==> fatalities_delays.dat <==
0
0
11
0
5
0
0
1
4
2
6
6
4
13
5
6
6
2
2
12
6
0
2
9
4
3
2
1
7
1
3
6
2
4
9
4
1
4
1
2
5
2
2
0
1
2
4
0
10
11
8
2
0
3
3
3
1
4
1
1
5
3
4
0
2
0
7
0
7
4
2
2
11
1
1
9
7
4
2
3
1
1
6
0
2
0
9
3
14
1
4
10
0
0
8
13
1
23
7
7
0
5
5
3
12
1
0
6
0
9
4
3
7
4
3
6
0
10
17
7
6
1
0
8
1
13
7
16
3
4
11
3
5
6
0
6
2
2
14
3
6
0
0
0
0
0
0
0
0
0
0
0
0
9
1
0
1
13
5
4
3
3
4
3
1
11
1
6
2
5
0
13
0
16
0
7
3
2
7
0
3
0
4
3
9
4
0
0
5
2
0
7
23
7
1
5
6
12
2
2
7
8
5
5
2
9
2
8
3
6
8
4
8
26
1
6
1
4
2
1
7
3
11
0
6
7
0
14
1
4
2
0
3
0
0
4
0
3
20
26
0
4
7
6
1
1
5
5
6
5
2
1
1
0
0
8
1
11
4
5
25
6
1
5
6
5
6
1
5
4
2
18
6
12
7
4
0
1
6
3
3
6
17
3
18
11
1
11
4
4
0
8
0
5
4
3
2
0
21
2
4
2
11
9
4
27
14
19
7
1
2
2
2
3
2
0
16
5
10
11
1
10
13
6
26
3
6
4
1
9
6
0
1
2
10
20
5
9
15
1
3
3
5
4
11
3
5
3
0
2
2
3
5
3
3
4
7
14
3
11
12
3
0
1
3
4
8
7
28
6
16
23
3
9
5
1
2
1
3
0
1
16
7
13
12
0
3
5
1
5
4
0
7
10
2
13
9
9
2
2
0
7
3
5
1
0
8
2
11
4
2
12
1
14
6
4
6
7
0
2
2
10
11
7
3
3
3
15
3
0
0
0
0
0
0
0
0
0
0
0
0
3
5
9
0
4
4
2
3
0
12
3
1
40
5
1
3
0
4
9
1
0
1
11
1
15
1
0
0
0
0
2
1
0
1
2
17
9
7
9
8
3
2
7
3
18
12
23
13
2
4
2
0
8
3
7
5
1
5
18
17
2
16
4
7
0
12
8
17
11
10
11
7
4
2
0
12
0
1
0
7
44
4
1
6
13
14
2
1
0
5
5
1
0
5
2
0
0
0
0
4
0
0
3
3
0
0
12
1
5
4
7
2
3
1
11
10
9
2
2
1
3
7
1
7
4
18
8
2
25
4
9
2
2
1
6
17
7
0
4
9
3
37
3
1
2
9
13
6
0
5
3
1
3
0
2
11
25
6
8
12
9
3
4
10
18
0
12
6
1
1
2
5
1
2
3
6
1
19
20
4
18
8
11
14
6
11
2
7
8
13
14
5
7
7
10
1
19
16
3
2
9
3
9
26
23
16
10
8
4
12
10
8
27
0
19
4
17
7
13
4
57
12
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
6
11
6
0
7
5
4
10
2
2
11
4
4
2
2
4
7
8
20
14
0
2
17
3
34
3
1
5
4
7
17
10
7
4
5
8
6
6
29
15
1
12
6
23
21
10
19
21
5
18
2
12
16
12
1
6
17
6
6
10
14
10
11
0
0
3
6
1
0
10
16
4
1
7
27
16
18
8
4
6
7
7
3
3
19
14
20
0
2
6
5
24
4
19
12
1
4
17
14
11
2
9
4
0
28
8
16
13
0
14
24
14
5
11
1
5
1
6
22
9
5
8
12
11
20
16
4
7
20
7
21
5
1
10
31
2
1
15
1
1
5
6
18
3
10
0
1
5
11
6
3
34
8
8
20
32
2
15
0
6
1
6
4
3
8
3
0
2
19
2
10
3
6
28
2
10
18
5
21
1
10
11
3
8
23
0
7
1
7
1
5
15
2
11
10
3
10
5
2
23
16
8
1
0
6
66
3
12
16
12
5
19
0
0
44
10


==> geo_tests.dat <==
10 3.321928 180 7.491853
17 4.087463 561 9.131857
31 4.954196 1922 10.908393
58 5.857981 7134 12.800496
112 6.807355 27888 14.767357
219 7.774787 112347 16.777602
435 8.764872 461970 18.817440
866 9.758223 1909530 20.864786
1728 10.754888 7910784 22.915389
3453 11.753635 32810406 24.967650


==> meanvsexact.dat <==
# level  660.330124013 641.363582235
2.147170095 1.40192181081 2.0
1.49779706162 1.40192181081 2.0
5.61409561429 1.40192181081 2.0
0.42017723834 1.40192181081 2.0
1.42524003983 1.40192181081 2.0
1.72772856747 1.40192181081 2.0
3.06191664744 1.40192181081 2.0
6.2138131617 1.40192181081 2.0
0.118066102815 1.40192181081 2.0
0.0223385507919 1.40192181081 2.0
2.47866105693 1.40192181081 2.0
6.51153007952 1.40192181081 2.0
6.19779432729 1.40192181081 2.0
2.87670222471 1.40192181081 2.0
3.59161877193 1.40192181081 2.0
0.0209696596068 1.40192181081 2.0
1.87532109725 1.40192181081 2.0
2.1698510458 1.40192181081 2.0
2.2750977584 1.40192181081 2.0
2.62628784176 1.40192181081 2.0
5.52206912972 1.40192181081 2.0
0.480291756629 1.40192181081 2.0
0.0352419904748 1.40192181081 2.0
1.8353834153 1.40192181081 2.0
0.866674204586 1.40192181081 2.0
3.51637197976 1.40192181081 2.0
1.18482661072 1.40192181081 2.0
5.87198609819 1.40192181081 2.0
5.08726185504 1.40192181081 2.0
3.97188056848 1.40192181081 2.0
4.53229935456 1.40192181081 2.0
1.24391515995 1.40192181081 2.0
0.981863623301 1.40192181081 2.0
3.66196765316 1.40192181081 2.0
0.151704431854 1.40192181081 2.0
1.40287589186 1.40192181081 2.0
3.03117568813 1.40192181081 2.0
0.0716844300369 1.40192181081 2.0
0.292805159438 1.40192181081 2.0
1.88820286166 1.40192181081 2.0
2.84484583843 1.40192181081 2.0
0.272594940584 1.40192181081 2.0
1.91663681576 1.40192181081 2.0
1.5079342118 1.40192181081 2.0
1.94652771431 1.40192181081 2.0
0.795089425869 1.40192181081 2.0
2.10367518358 1.40192181081 2.0
1.28203032459 1.40192181081 2.0
1.69067799988 1.40192181081 2.0
4.28857493344 1.40192181081 2.0
0.206790055162 1.40192181081 2.0
0.327760802068 1.40192181081 2.0
1.61797849682 1.40192181081 2.0
0.456988697458 1.40192181081 2.0
1.30653037509 1.40192181081 2.0
3.06675244364 1.40192181081 2.0
1.99832861676 1.40192181081 2.0
1.12604270586 1.40192181081 2.0
2.11920687825 1.40192181081 2.0
0.096910260433 1.40192181081 2.0
2.32519789104 1.40192181081 2.0
0.861889237846 1.40192181081 2.0
0.373955170922 1.40192181081 2.0
0.759997483282 1.40192181081 2.0
2.48903744757 1.40192181081 2.0
3.13364486251 1.40192181081 2.0
0.245487018661 1.40192181081 2.0
0.69127319691 1.40192181081 2.0
3.97504512103 1.40192181081 2.0
1.89562745054 1.40192181081 2.0
4.99580006675 1.40192181081 2.0
3.58025748066 1.40192181081 2.0
2.23409799044 1.40192181081 2.0
0.812749720989 1.40192181081 2.0
1.13785135471 1.40192181081 2.0
0.333142149706 1.40192181081 2.0
3.33970918548 1.40192181081 2.0
3.19645683478 1.40192181081 2.0
3.01016114768 1.40192181081 2.0
0.634877400846 1.40192181081 2.0
1.60277577666 1.40192181081 2.0
0.512618526511 1.40192181081 2.0
0.0825249752358 1.40192181081 2.0
0.392207585108 1.40192181081 2.0
1.08324283848 1.40192181081 2.0
1.60267067947 1.40192181081 2.0
3.12544862546 1.40192181081 2.0
1.05486709914 1.40192181081 2.0
1.97220315741 1.40192181081 2.0
0.13661628353 1.40192181081 2.0
3.24357094837 1.40192181081 2.0
0.740512590508 1.40192181081 2.0
5.69024373419 1.40192181081 2.0
1.43546104078 1.40192181081 2.0
0.254159794747 1.40192181081 2.0
2.06523637533 1.40192181081 2.0
0.910812138888 1.40192181081 2.0
1.37339929125 1.40192181081 2.0
1.85183736079 1.40192181081 2.0
3.021163395 1.40192181081 2.0
0.716275901979 1.40192181081 1.0
0.0110965413829 1.40192181081 1.0
2.86375164286 1.40192181081 1.0
1.07042352997 1.40192181081 1.0
1.09809775043 1.40192181081 1.0
0.899508647809 1.40192181081 1.0
0.624563595181 1.40192181081 1.0
0.00837244243323 1.40192181081 1.0
3.26477765533 1.40192181081 1.0
0.0783526141284 1.40192181081 1.0
0.320005479016 1.40192181081 1.0
0.92084124061 1.40192181081 1.0
0.272671218423 1.40192181081 1.0
1.79273852336 1.40192181081 1.0
0.931940656543 1.40192181081 1.0
2.68333261705 1.40192181081 1.0
0.330666995234 1.40192181081 1.0
0.971976591927 1.40192181081 1.0
0.769507633018 1.40192181081 1.0
1.78176276665 1.40192181081 1.0
0.351628375956 1.40192181081 1.0
0.613638130375 1.40192181081 1.0
0.397334613727 1.40192181081 1.0
0.0441452947083 1.40192181081 1.0
0.556715342672 1.40192181081 1.0
0.0225299257438 1.40192181081 1.0
2.58446185583 1.40192181081 1.0
0.860581593321 1.40192181081 1.0
0.97788681911 1.40192181081 1.0
0.00234015053163 1.40192181081 1.0
0.0324878766296 1.40192181081 1.0
0.839584649447 1.40192181081 1.0
1.07935700999 1.40192181081 1.0
0.607368865461 1.40192181081 1.0
0.400321322496 1.40192181081 1.0
0.280512979897 1.40192181081 1.0
3.07542746946 1.40192181081 1.0
1.76146647556 1.40192181081 1.0
0.119142116117 1.40192181081 1.0
1.6368696757 1.40192181081 1.0
1.38678059075 1.40192181081 1.0
2.06533613566 1.40192181081 1.0
0.076301621831 1.40192181081 1.0
0.306642933823 1.40192181081 1.0
0.377842268744 1.40192181081 1.0
0.676694723666 1.40192181081 1.0
0.610588201825 1.40192181081 1.0
1.6763788833 1.40192181081 1.0
1.6074229879 1.40192181081 1.0
3.38579169789 1.40192181081 1.0
0.367533436357 1.40192181081 1.0
0.560196721135 1.40192181081 1.0
1.59952387927 1.40192181081 1.0
2.15666268909 1.40192181081 1.0
1.42247085073 1.40192181081 1.0
4.90875730049 1.40192181081 1.0
0.307449678471 1.40192181081 1.0
0.199568785566 1.40192181081 1.0
1.30216008516 1.40192181081 1.0
0.469047300736 1.40192181081 1.0
2.73877237332 1.40192181081 1.0
0.378300013731 0.700960905406 1.0
0.0085668094203 0.700960905406 1.0
0.47950863354 0.700960905406 1.0
0.111614079167 0.700960905406 1.0
2.68598328334 0.700960905406 1.0
1.26614240073 0.700960905406 1.0
1.48786960744 0.700960905406 1.0
1.27226403267 0.700960905406 1.0
0.119819182689 0.700960905406 1.0
0.527540042771 0.700960905406 1.0
0.223411324188 0.700960905406 1.0
0.791190623579 0.700960905406 1.0
0.0409939066362 0.700960905406 1.0
2.15887413754 0.700960905406 1.0
0.381773704776 0.700960905406 1.0
1.69357925613 0.700960905406 1.0
1.2249713099 0.700960905406 1.0
1.42599224238 0.700960905406 1.0
0.029132413632 0.700960905406 1.0
1.19011338533 0.700960905406 1.0
1.25799812578 0.700960905406 1.0
0.492280872851 0.700960905406 1.0
0.0260831286101 0.700960905406 1.0
0.374989518206 0.700960905406 1.0
1.78226421929 0.700960905406 1.0
0.114121794906 0.700960905406 1.0
0.510043712009 0.700960905406 1.0
0.473543328252 0.700960905406 1.0
1.68699696131 0.700960905406 1.0
0.0776464888169 0.700960905406 1.0
1.32906141998 0.700960905406 1.0
0.791989202101 0.700960905406 1.0
0.209333419483 0.700960905406 1.0
0.475619032639 0.700960905406 1.0
0.786116697161 0.700960905406 1.0
0.203606443765 0.700960905406 1.0
0.759369003721 0.700960905406 1.0
1.12020533979 0.700960905406 1.0
0.512616270567 0.700960905406 1.0
2.60693078621 0.700960905406 1.0
0.554747792887 0.700960905406 1.0
1.10861584965 0.700960905406 1.0
0.0698358671387 0.700960905406 1.0
0.352881502063 0.700960905406 1.0
0.0633726386439 0.700960905406 1.0
0.689600931419 0.700960905406 1.0
0.908122172391 0.700960905406 1.0
0.125819985097 0.700960905406 1.0
0.328652227326 0.700960905406 1.0
0.329521815519 0.700960905406 1.0
0.169923120089 0.700960905406 1.0
1.15909059644 0.700960905406 1.0
0.280596677364 0.700960905406 1.0
0.617033879046 0.700960905406 1.0
0.991103928497 0.700960905406 1.0
0.922853415136 0.700960905406 1.0
0.213385266451 0.700960905406 1.0
0.493102548234 0.700960905406 1.0
0.739654140566 0.700960905406 1.0
0.302172514202 0.700960905406 1.0
1.55779358679 1.40192181081 1.0
1.16523699865 1.40192181081 1.0
2.39340593937 1.40192181081 1.0
1.83386105978 1.40192181081 1.0
1.75021113326 1.40192181081 1.0
0.534581339216 1.40192181081 1.0
0.963598697339 1.40192181081 1.0
0.929978211481 1.40192181081 1.0
2.24932227798 1.40192181081 1.0
2.61851848597 1.40192181081 1.0
1.67748296511 1.40192181081 1.0
0.163146523603 1.40192181081 1.0
2.63014261179 1.40192181081 1.0
0.593353020446 1.40192181081 1.0
2.6807875144 1.40192181081 1.0
0.205714276516 1.40192181081 1.0
0.11719137173 1.40192181081 1.0
2.57844988516 1.40192181081 1.0
0.382818518086 1.40192181081 1.0
0.102898090631 1.40192181081 1.0
0.151331247672 1.40192181081 1.0
0.731854623234 1.40192181081 1.0
1.2908595547 1.40192181081 1.0
1.9887618813 1.40192181081 1.0
0.308594975044 1.40192181081 1.0
1.58375201635 1.40192181081 1.0
0.0264038657358 1.40192181081 1.0
1.59400497576 1.40192181081 1.0
0.663079456006 1.40192181081 1.0
0.0466748401926 1.40192181081 1.0
2.18393027861 1.40192181081 1.0
0.00485540699341 1.40192181081 1.0
0.717979577767 1.40192181081 1.0
1.20657344087 1.40192181081 1.0
1.17196102317 1.40192181081 1.0
0.584490773374 1.40192181081 1.0
0.440184399431 1.40192181081 1.0
0.400911444922 1.40192181081 1.0
0.905711339224 1.40192181081 1.0
0.855843028081 1.40192181081 1.0
1.94382803207 1.40192181081 1.0
1.09590349439 1.40192181081 1.0
1.56556039862 1.40192181081 1.0
0.175191003821 1.40192181081 1.0
0.608935235251 1.40192181081 1.0
0.792695081833 1.40192181081 1.0
0.15690688658 1.40192181081 1.0
0.0502297783468 1.40192181081 1.0
0.486012795124 1.40192181081 1.0
0.0903734828728 1.40192181081 1.0
2.31482036081 1.40192181081 1.0
0.947469419595 1.40192181081 1.0
5.13978687372 1.40192181081 1.0
2.26296610638 1.40192181081 1.0
3.74743684193 1.40192181081 1.0
0.160339734148 1.40192181081 1.0
0.452349618719 1.40192181081 1.0
0.0645154460284 1.40192181081 1.0
0.536688973189 1.40192181081 1.0
1.02364707012 1.40192181081 1.0
0.300582026622 1.40192181081 1.0
1.75797137734 1.40192181081 1.0
0.0646034788275 1.40192181081 1.0
4.56595375288 1.40192181081 1.0
0.465643306823 1.40192181081 1.0
1.08859557731 1.40192181081 1.0
0.858056628197 1.40192181081 1.0
0.388689620177 1.40192181081 1.0
2.03798585136 1.40192181081 1.0
0.36324594644 1.40192181081 1.0
0.437533677672 1.40192181081 1.0
0.156229348107 1.40192181081 1.0
0.564148711658 1.40192181081 1.0
1.82427996772 1.40192181081 1.0
0.458916286213 1.40192181081 1.0
0.737446275481 1.40192181081 1.0
2.7673280274 1.40192181081 1.0
0.969541915647 1.40192181081 1.0
1.40391978023 1.40192181081 1.0
2.05288245039 1.40192181081 1.0
1.34228453015 1.40192181081 1.0
0.368724024362 0.700960905406 1.0
0.430212782261 0.700960905406 1.0
0.900153580528 0.700960905406 1.0
0.014374837094 0.700960905406 1.0
1.0555743096 0.700960905406 1.0
2.46251696386 0.700960905406 1.0
0.815188012316 0.700960905406 1.0
0.882804706799 0.700960905406 1.0
0.162347438478 0.700960905406 1.0
0.173346165618 0.700960905406 1.0
0.613364471376 0.700960905406 1.0
0.21938863706 0.700960905406 1.0
1.23546087979 0.700960905406 1.0
0.51916441194 0.700960905406 1.0
0.124149253968 0.700960905406 1.0
0.516763245898 0.700960905406 1.0
0.373977869881 0.700960905406 1.0
0.584939941781 0.700960905406 1.0
1.66858832444 0.700960905406 1.0
0.41737094592 0.700960905406 1.0
1.98835440203 0.700960905406 1.0
0.951003308376 0.700960905406 1.0
1.78455552859 0.700960905406 1.0
0.209307088649 0.700960905406 1.0
0.0398147479153 0.700960905406 1.0
0.499734595932 0.700960905406 1.0
0.661512930045 0.700960905406 1.0
0.762686805368 0.700960905406 1.0
0.501575915763 0.700960905406 1.0
0.725912448672 0.700960905406 1.0
2.35052470948 0.700960905406 1.0
0.961034826005 0.700960905406 1.0
1.92641578457 0.700960905406 1.0
0.420869745505 0.700960905406 1.0
0.6371187436 0.700960905406 1.0
0.796831250759 0.700960905406 1.0
0.294685946964 0.700960905406 1.0
0.194533974524 0.700960905406 1.0
0.348160997882 0.700960905406 1.0
1.21438557433 0.700960905406 1.0
1.07234093633 0.700960905406 1.0
1.98130520239 0.700960905406 1.0
0.313151106656 0.700960905406 1.0
0.914967540076 0.700960905406 1.0
0.273293212111 0.700960905406 1.0
0.222122808402 0.700960905406 1.0
1.12807342149 0.700960905406 1.0
1.11389405152 0.700960905406 1.0
0.0594007701853 0.700960905406 1.0
1.60975229684 0.700960905406 1.0
0.506939912089 0.700960905406 1.0
0.735374245514 0.700960905406 1.0
0.980336120838 0.700960905406 1.0
0.195915592057 0.700960905406 1.0
0.279906867195 0.700960905406 1.0
0.0915704507665 0.700960905406 1.0
0.0249732385263 0.700960905406 1.0
2.44188455999 0.700960905406 1.0
0.824139154642 0.700960905406 1.0
0.975309584897 0.700960905406 1.0
0.567533357774 0.700960905406 1.0
0.53657685228 0.700960905406 1.0
2.22629868567 0.700960905406 1.0
0.403164205773 0.700960905406 1.0
0.719531657114 0.700960905406 1.0
0.163846075977 0.700960905406 1.0
0.139300847419 0.700960905406 1.0
0.902004167431 0.700960905406 1.0
3.11453140377 0.700960905406 1.0
0.458668787282 0.700960905406 1.0
0.151049851074 0.700960905406 1.0
0.0498662442091 0.700960905406 1.0
1.15742056296 0.700960905406 1.0
0.0925554967224 0.700960905406 1.0
3.32464251477 1.40192181081 2.0
0.198679499123 1.40192181081 2.0
5.99933191048 1.40192181081 2.0
0.873918134407 1.40192181081 2.0
2.48577113435 1.40192181081 2.0
4.07395614037 1.40192181081 2.0
0.664792888213 1.40192181081 2.0
4.08120395207 1.40192181081 2.0
0.428885515633 1.40192181081 2.0
1.43058521039 1.40192181081 2.0
0.00341188970986 1.40192181081 2.0
0.0191029677639 1.40192181081 2.0
0.189977341974 1.40192181081 2.0
3.1755758194 1.40192181081 2.0
0.0775094051227 1.40192181081 2.0
0.0311049087266 1.40192181081 2.0
0.348665738731 1.40192181081 2.0
0.200693810434 1.40192181081 2.0
0.583372220581 1.40192181081 2.0
0.352119044965 1.40192181081 2.0
0.784157487386 1.40192181081 2.0
3.59119709747 1.40192181081 2.0
0.0391306707201 1.40192181081 2.0
0.458500014766 1.40192181081 2.0
10.1615445725 1.40192181081 2.0
3.29757835907 1.40192181081 2.0
2.64291656886 1.40192181081 2.0
0.317371509393 1.40192181081 2.0
0.371313867905 1.40192181081 2.0
1.01745154323 1.40192181081 2.0
1.73132677718 1.40192181081 2.0
0.172614266435 1.40192181081 2.0
3.83446258196 1.40192181081 2.0
0.572277476602 1.40192181081 2.0
1.27223412441 1.40192181081 2.0
1.18123480131 1.40192181081 2.0
1.12106787039 1.40192181081 2.0
1.06977225092 1.40192181081 2.0
1.18846974097 1.40192181081 2.0
0.942789620045 1.40192181081 2.0
0.128207178714 1.40192181081 2.0
2.49683377863 1.40192181081 2.0
3.70885818431 1.40192181081 2.0
1.65074264662 1.40192181081 2.0
2.87273011931 1.40192181081 2.0
4.43159468211 1.40192181081 2.0
0.639163288999 1.40192181081 2.0
0.692959163677 1.40192181081 2.0
0.217934741573 1.40192181081 2.0
2.1228505776 1.40192181081 2.0
5.75409086378 1.40192181081 2.0
1.95551044356 1.40192181081 2.0
1.36198272039 1.40192181081 2.0
1.19543231066 1.40192181081 2.0
3.421644461 1.40192181081 2.0
0.328896438794 1.40192181081 2.0
1.1407204235 1.40192181081 2.0
3.31620330497 1.40192181081 2.0
0.891542612179 1.40192181081 2.0
1.04166706628 1.40192181081 2.0
0.770012993447 1.40192181081 2.0
2.26792260461 1.40192181081 2.0
0.405438549733 1.40192181081 2.0
1.51328761756 1.40192181081 2.0
1.47023975068 1.40192181081 2.0
1.78953187636 1.40192181081 2.0
1.51973636713 1.40192181081 2.0
1.71449970626 1.40192181081 2.0
1.28622975228 1.40192181081 2.0
0.0667990976364 1.40192181081 2.0
1.29044227349 1.40192181081 2.0
0.972186574487 1.40192181081 2.0
1.8978662808 1.40192181081 2.0
1.07836949701 1.40192181081 2.0
1.98634107704 1.40192181081 2.0
0.283611867147 1.40192181081 2.0
4.35491836789 1.40192181081 2.0
1.01711420996 1.40192181081 2.0
3.34291561805 1.40192181081 2.0
3.65184720248 1.40192181081 2.0
5.0589190456 1.40192181081 2.0
0.704110022068 1.40192181081 2.0
0.379211215802 1.40192181081 2.0
6.66902844842 1.40192181081 2.0
0.725503772511 1.40192181081 2.0
0.742970915929 1.40192181081 2.0
2.65200178724 1.40192181081 2.0
1.80733777586 1.40192181081 2.0
0.923059421248 1.40192181081 2.0
2.01289160886 1.40192181081 2.0
0.847484557476 1.40192181081 2.0
8.59642950565 1.40192181081 2.0
0.834024015218 1.40192181081 2.0
2.96596107069 1.40192181081 2.0
0.194825686687 1.40192181081 2.0
1.33125586587 1.40192181081 2.0
0.429141899097 1.40192181081 2.0
3.16826605959 1.40192181081 2.0
0.897522274246 1.40192181081 2.0
3.16917762833 1.40192181081 2.0
4.20686560556 1.40192181081 2.0
10.0200590014 1.40192181081 2.0
2.46589790792 1.40192181081 2.0
2.5089524324 1.40192181081 2.0
0.459408015534 1.40192181081 2.0
2.14852775789 1.40192181081 2.0
0.826124098539 1.40192181081 2.0
2.14960671648 1.40192181081 2.0
12.9507603591 1.40192181081 2.0
0.693358911642 1.40192181081 2.0
1.13104989564 1.40192181081 2.0
1.87383233334 1.40192181081 2.0
0.597210293975 1.40192181081 2.0
0.690289971991 1.40192181081 2.0
0.428594248675 1.40192181081 2.0
0.291046358185 1.40192181081 2.0
4.27705196011 1.40192181081 2.0
4.34286310271 1.40192181081 2.0
1.39556672208 1.40192181081 2.0
0.964088909847 1.40192181081 2.0
1.11904333925 1.40192181081 2.0
0.14872358459 1.40192181081 2.0
0.533986974727 1.40192181081 2.0
3.80981485778 1.40192181081 2.0


==> nonconvex.dat <==
0.0207292677085 826.668410456
0.0307292677085 749.820191791
0.0407292677085 712.550431695
0.0507292677085 691.262872123
0.0607292677085 686.382965828
0.0707292677085 686.836703688
0.0807292677085 695.48474199
0.0907292677085 690.454475931
0.100729267708 684.588445362
0.110729267708 680.90792363
0.120729267708 680.109574989
0.130729267708 678.987714315
0.140729267708 680.414676787
0.150729267708 684.061489115
0.160729267708 689.114048391
0.170729267708 687.751951896
0.180729267708 684.436797395
0.190729267708 681.212976732
0.200729267708 678.540920768
0.210729267708 676.621170853
0.220729267708 674.785846523
0.230729267708 673.977819696
0.240729267708 673.872403319
0.250729267708 673.187369655
0.260729267708 672.773789663
0.270729267708 673.09626432
0.280729267708 674.10138572
0.290729267708 675.712605625
0.300729267708 677.681230151
0.310729267708 680.129658129
0.320729267708 682.721069998
0.330729267708 683.518609206
0.340729267708 681.6674826
0.350729267708 679.925437182
0.360729267708 678.32370293
0.370729267708 676.884463228
0.380729267708 675.11545046
0.390729267708 673.666923744
0.400729267708 672.420241583
0.410729267708 671.400083724
0.420729267708 670.53703975
0.430729267708 669.482453935
0.440729267708 668.69744231
0.450729267708 668.169907446
0.460729267708 667.888548401
0.470729267708 667.765065083
0.480729267708 667.796105043
0.490729267708 668.043547793
0.500729267708 668.498661742
0.510729267708 669.153233329
0.520729267708 669.999526838
0.530729267708 671.030248035
0.540729267708 672.2385112
0.550729267708 673.617809182
0.560729267708 675.161986146
0.570729267708 676.865212726
0.580729267708 678.721963345
0.590729267708 680.726995465
0.600729267708 682.875330578
0.610729267708 685.162236771
0.620729267708 687.555672763
0.630729267708 690.038989301
0.640729267708 692.648006809
0.650729267708 694.53723864
0.660729267708 696.048646569


==> sequence_length.dat <==
50 16 11.9466666667 11.7833333333
55 18 12.2466666667 13.0066666667
60 20 12.6433333333 13.0333333333
65 21 13.52 13.7333333333
70 23 14.1233333333 14.8166666667
75 25 14.88 15.25
80 26 14.51 15.7766666667
85 28 14.87 17.2333333333
90 30 16.2233333333 16.6133333333
95 31 15.17 15.7566666667
100 33 16.9166666667 18.08
105 35 15.93 18.23
110 36 15.63 18.04
115 38 17.33 19.5466666667
120 40 14.93 17.84
125 41 16.5266666667 18.2966666667
130 43 17.5133333333 20.43
135 45 16.81 20.4466666667
140 46 16.8166666667 18.3066666667
145 48 16.3333333333 19.2366666667
150 50 16.0466666667 20.4333333333
155 51 17.31 20.5966666667
160 53 17.02 19.1433333333
165 55 18.0566666667 21.6433333333
170 56 19.02 21.2733333333
175 58 17.0066666667 22.05
180 60 18.01 20.9366666667
185 61 17.6166666667 22.3033333333
190 63 18.0966666667 22.5466666667
195 65 16.5666666667 21.4633333333
200 66 17.9666666667 22.4133333333
205 68 17.9433333333 22.2433333333
210 70 18.54 25.56
215 71 18.3833333333 24.4433333333
220 73 17.14 23.2633333333
225 75 18.69 23.9833333333
230 76 18.1233333333 24.0033333333
235 78 16.1833333333 24.2833333333
240 80 17.8966666667 24.7133333333
245 81 17.5733333333 26.29
250 83 17.0866666667 24.7566666667
255 85 16.8966666667 23.5466666667
260 86 16.6233333333 24.3066666667
265 88 17.6966666667 23.3
270 90 18.12 25.2
275 91 17.0633333333 27.6966666667
280 93 16.8 26.3833333333
285 95 18.5766666667 29.0333333333
290 96 16.3766666667 25.92
295 98 17.4366666667 26.3033333333
300 100 16.9566666667 25.9633333333
305 101 15.6266666667 23.84
310 103 15.7633333333 24.6266666667
315 105 14.32 24.81
320 106 17.66 27.47
325 108 16.31 25.7833333333
330 110 17.45 26.1533333333
335 111 17.8566666667 28.64
340 113 17.5633333333 28.1866666667
345 115 15.37 27.7066666667
350 116 17.4666666667 29.94
355 118 18.1433333333 31.25
360 120 18.1166666667 31.9466666667
365 121 16.1266666667 27.9566666667
370 123 17.0733333333 27.9266666667
375 125 14.9 26.4133333333
380 126 18.15 24.0033333333
385 128 16.1433333333 26.5933333333
390 130 17.3966666667 27.1266666667
395 131 18.85 34.4633333333
400 133 19.1466666667 31.4766666667
405 135 17.54 31.4466666667
410 136 16.3366666667 28.02
415 138 17.12 30.68
420 140 16.81 32.8233333333
425 141 14.4966666667 28.82
430 143 17.6033333333 32.82
435 145 15.5733333333 29.4933333333
440 146 17.7266666667 30.18
445 148 17.22 30.6133333333
450 150 16.0866666667 32.3966666667
455 151 17.86 30.36
460 153 16.5266666667 30.0
465 155 16.5633333333 31.7466666667
470 156 16.6133333333 30.5966666667
475 158 17.4766666667 33.31
480 160 14.8333333333 29.3
485 161 15.97 31.45
490 163 16.3133333333 29.97
495 165 14.44 29.72


==> speedup_mine.dat <==
0.5 9 9
0.25 16 16
0.125 30 27
0.0625 58 47
0.03125 113 73
0.015625 224 111
0.0078125 446 143
0.00390625 889 163
0.001953125 1777 193
0.0009765625 3551 220
0.00048828125 7100 254
0.000244140625 14198 282
0.0001220703125 28394 312


==> speedup_narc.dat <==
0.5 9 9
0.25 16 16
0.125 30 27
0.0625 58 49
0.03125 113 85
0.015625 224 136
0.0078125 446 171
0.00390625 889 211
0.001953125 1777 267
0.0009765625 3551 351
0.00048828125 7100 431
0.000244140625 14198 529
0.0001220703125 28394 622

